The 2022 super-Eddington outburst of the source SMC X-2

SMC X-2 exhibits X-ray outburst behaviour that makes it one of the most luminous X-ray sources in the Small Magellanic Cloud. In the last decade it has undergone two such massive outbursts - in 2015 and 2022. The first outburst is well reported in the literature, but the 2022 event has yet to be fully described and discussed. That is the goal of this paper. In particular, the post-peak characteristics of the two events are compared. This reveals clear similarities in decay profiles, believed to be related to different accretion mechanisms occurring at different times as the outbursts evolve. The H{\alpha} emission line indicates that the Be disc undergoes complex structural variability, with evidence of warping as a result of its interaction with the neutron star. The detailed observations reported here will be important for modelling such interactions in this kind of binary systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
